The Snapping Phenomenon and Boundary Enforcement in Model Reduction: Mechanisms and Mitigation

Projection-based model order reduction mitigates the computational cost of high-fidelity parametric simulations but can suffer from the "snapping phenomenon", whereby a projection-based reduced-order model (PROM) rigidly latches onto a training snapshot, impairing parametric interpolation. Standard methods also struggle to enforce parameter-dependent boundary conditions without costly constraints or penalty schemes. This work proposes a tripartite taxonomy of snapping, distinguishing intrinsic, extrinsic, and numerical mechanisms. Focusing on intrinsic and numerical snapping, we introduce a unified framework based on a parameter-dependent shift vector. By embedding spatial transport into the state ansatz, the method enforces boundary conditions exactly, restores continuous parametric sensitivity, and eliminates snapshot latching in affine and regression-augmented PROMs without increasing online complexity. We establish the framework's mathematical foundations in the linear regime, showing how it overcomes test-space orthogonality blind spots. In nonlinear computational fluid dynamics, we identify the roles of boundary conditions, mesh grading, and discrete equation scaling in numerical snapping. We also show that formulation-toggling is an unreliable heuristic that can compromise near-field accuracy. Finally, we develop a field-theoretic realization using a spatially varying shift vector governed by a scaled Laplace equation. The approach is validated on structural and aerodynamic benchmarks, including viscous flow around a NACA airfoil and a three-dimensional NASA Common Research Model.

==> manifest.txt <==
% Copyright 2019-2024 Elsevier Ltd
%
% Version 2.4
%
% This file is part of the 'CAS Bundle'.
% --------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3c
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3c or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'CAS Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE CAS BUNDLE
% ==========================

Directory elsevier-cas-template/

manifest.txt
  This file

README
  A brief readme documentation

cas-sc.cls
  Classfile to be used for single column format

cas-dc.cls
  Classfile to be used for double column format

cas-model2-names.bst
  BibTeX style file

cas-sc-template.tex 
  TeX template to be used for manuscript preparation (single column).
  
cas-dc-template.tex
  TeX template to be used for manuscript preparation (double column).

cas-sc-sample.tex
 Minimum working exmple (MWE) file - single column.

cas-dc-sample.tex
 Minimum working exmple (MWE) file - double column.

Directory doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc-cas.tex:

 dc-sample.pdf
 sc-sample.pdf

elsdoc-cas.tex  -- LaTeX source file of documentation
elsdoc-cas.pdf  -- documentation for elsarticle.cls

Directory thumbnails/

Contains thumbnail images which will be included in the
typeset PDF.

 cas-email.jpeg
 cas-facebook.jpeg
 cas-gplus.jpeg
 cas-linkedin.jpeg
 cas-twitter.jpeg
 cas-url.jpeg

The following files are written out every time elsdoc.tex is compiled:

 elsdoc-cas.aux
 elsdoc-cas.log
 elsdoc-cas.out
 tmp-cas.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty
 glyphtounicode.tex


Directory figs/

Contains images used in the sample PDF.

 cas-grabs.pdf
 cas-munnar-2024.jpg
 cas-pic1.pdf

